Active Inverse Learning in Stackelberg Trajectory Games

Game-theoretic inverse learning is the problem of inferring a player's objectives from their actions. We formulate an inverse learning problem in a Stackelberg game between a leader and a follower, where each player's action is the trajectory of a dynamical system. We propose an active inverse learning method for the leader to infer which hypothesis among a finite set of candidates best describes the follower's objective function. Instead of using passively observed trajectories like existing methods, we actively maximize the differences in the follower's trajectories under different hypotheses by optimizing the leader's control inputs. Compared with uniformly random inputs, the optimized inputs accelerate the convergence of the estimated probability of different hypotheses conditioned on the follower's trajectory. We demonstrate the proposed method in a receding-horizon repeated trajectory game and simulate the results using virtual TurtleBots in Gazebo.

==> numerical/3l_belief.dat <==
t p1 p2 p3 q1 q2 q3
0	1.33333333333333	1.33333333333333	1.33333333333333	1.33333333333333	1.33333333333333	1.33333333333333
1	0.281595848795556	0.684675613893408	1.20227128331570	1.13606232795587	1.28159072394517	1.42171492626354
2	0.00251217601014968	0.0287129422095052	0.153740596178815	1.08042535673195	1.27346790109728	1.44886549164186
3	1.30927714569083e-06	2.02849228638428e-05	0.000508738451577913	0.726819065250357	1.09095825153055	1.44611336242460
4	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.412375139441461	0.898353875066990	1.35043059388088
5	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.155070914411334	0.490125939338160	1.12247505431564
6	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.0334902644260989	0.281228121482900	0.772898667998124
7	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.00382439063779584	0.109328207827540	0.524202225218262
8	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.000396642771619273	0.0546312917049766	0.316108050246062
9	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	2.82815542630395e-05	0.0114619847613925	0.203160915158730
10	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	1.43379206993567e-06	0.00344400899043253	0.121482685085169



==> numerical/3l_traj.dat <==
x1 y1 x2 y2 x3 y3
0	0	0	0	0	0
-0.0496794849592531	0.0151067768146955	0.0706610235866025	-0.00137495299569505	0.0446285028669428	0.0580173858447128
-0.195120369348077	-0.108825895154609	0.183499607829436	-0.0626233722980726	-0.0580457181317776	0.161531694633369
-0.323074853688390	-0.283105606683682	0.360211614372556	-0.128499891379789	-0.139699080165222	0.347343615521082
-0.619258611572561	-0.514715083640263	0.612104962931965	-0.226536435172227	-0.231698610789672	0.621533747137764
-0.963282095704918	-0.827362906359933	0.960010503649910	-0.427622245978621	-0.344087518408829	1.01095722237159
-1.35941246925273	-1.23184731794048	1.47828677700415	-0.668414401321362	-0.493756749784583	1.43142319378208
-1.85433274561158	-1.76265036641507	2.01682043324305	-0.916358104464785	-0.746823955424902	1.92066801173453
-2.44790873767248	-2.37701815649117	2.61327343328934	-1.10117445601086	-1.01395266659071	2.59940069539508
-3.09997570990655	-3.05726561877253	3.26510756227812	-1.33914873688954	-1.35687226031015	3.30819521428856
-3.84428786823615	-3.77872375276496	4.03076434738895	-1.62539010532660	-1.75464673241950	4.11010866687116

==> numerical/5l_belief.dat <==
t p1 p2 p3 q1 q2 q3
1.00000000000000e-06	1.60000000000000	1.60000000000000	1.60000000000000	1.60000000000000	1.60000000000000	1.60000000000000
1	0.906715946495307	1.17120718828489	1.58734681575751	1.47135244224042	1.56755077461201	1.65185775895022
2	0.287835304716672	0.697709250931831	1.36859217616161	1.24354851919666	1.49131460852296	1.63914679684327
3	0.0184797647367618	0.0780587280221697	0.308224057715654	1.16800974410720	1.40606209575232	1.59602840252099
4	4.08821602484422e-05	0.000777106583972924	0.0218858236114668	0.717755312388373	1.30082725883311	1.54266622528899
5	1.00000000000000e-06	1.00000000000000e-06	8.93206478018810e-06	0.532573628898116	1.02112915427284	1.45005298019918
6	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.341368006998996	0.786273625087901	1.38337804187241
7	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.190585752080443	0.483090000184724	0.874737217272874
8	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.0724121144191001	0.362246548242645	0.777557267022018
9	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.0223164534396427	0.187271172145443	0.593189034254406
10	1.00000000000000e-06	1.00000000000000e-06	1.00000000000000e-06	0.00450508137933582	0.0884049006117600	0.351657199982310



==> numerical/5l_traj.dat <==
x1 y1 x2 y2 x3 y3 x4 y4 x5 y5
0	0	0	0	0	0	0	0	0	0
0.0314916735382597	-0.0146578104132886	0.0511320960892689	-0.0169397149729845	-0.0499563925032725	0.0418457167776836	0.0192773311258816	-0.0514909410386933	0.0413088289487141	0.00228012405299564
0.165628748385506	-0.0572462228521252	0.142318189599535	0.0653089512380033	-0.166210253116327	0.0326089345541191	-0.0250137940041745	-0.207017728966630	-0.00941709013656820	0.132682788251434
0.394149111961877	-0.0731474343185870	0.332094837939675	0.210649097875235	-0.341070173952058	0.0528358090379793	-0.0400538208786168	-0.432216613915864	-0.0870768475349220	0.363981871976464
0.685529977382847	-0.139135302721048	0.645805565928716	0.525125369974087	-0.671176761559094	0.0321030151483957	-0.0872574547231384	-0.725064296118410	-0.127101956009058	0.612521070036222
1.03276354420477	-0.235242010729652	1.03994370296629	0.888794382438133	-1.06792518655730	-0.000971976173036730	-0.143436501008118	-1.16056500728241	-0.218770554084725	1.01686988733701
1.47181633571111	-0.335817464359029	1.51767840050748	1.32809048429332	-1.56629766220471	-0.0455929066792830	-0.193759084325362	-1.65955481413716	-0.360489068922606	1.49956219355245
2.00444683536137	-0.510994954612762	2.11030953646260	1.85873814208514	-2.13667664709360	-0.0321264782333195	-0.203531697345899	-2.20313596931988	-0.505311384811087	2.00953880586289
2.60007829529151	-0.722546771984916	2.72895057446746	2.46793409918329	-2.73648107345916	-0.0162327426277270	-0.281012985729345	-2.84498107479097	-0.752683665505706	2.63079375237955
3.32619023141258	-0.946046074089011	3.41371340819872	3.19936463534113	-3.43112282550757	-0.0767804866810957	-0.370429218973276	-3.56237916565134	-0.986605865482267	3.31767729385002
4.11847211057645	-1.22158302386519	4.18939011804150	3.91979033124394	-4.21060872374308	-0.174624918321276	-0.417369824833903	-4.34859903950007	-1.23480756819713	4.08578882337485

==> simulations/driver_leader_traj.dat <==
x1 y1
0.0 0.0
0.010255555394689917 0.009645175245695895
0.030846624352662746 0.03945414504943851
0.04230086896906328 0.08829601317667105
0.034494512748459584 0.15746013666282696
0.005600573826626889 0.2460695552976561
-0.043130105912884874 0.3545994139165979
-0.09578680073009391 0.48431902757828627
-0.1333829759947489 0.6340079007719444
-0.1490110253055615 0.80462436336397
-0.1443501296553127 0.9943377253225474
-0.12126471251026778 1.2034840400751259
-0.07880193189483022 1.4135279369194738
-0.016746384831946962 1.6038648690596775
0.06396658254420302 1.7727999016332832
0.1652499808801774 1.9224946557176812
0.28590000897365225 2.0532166936273084
0.4278297775134045 2.163167693597791
0.5901436823763407 2.2537311903630393
0.7726398113218131 2.3233393727404024
0.9740600415993542 2.3738323482785946
1.1958712939892524 2.4048081776349983
1.436688651937211 2.415782998446435
1.6980138982246473 2.407495469893257
1.9793156143884483 2.3795617256281014
2.280476234545053 2.3512246716147915
2.6002871471286895 2.3428262296535878
2.9398664247343773 2.3549906061460444
3.2980348777193678 2.3673365786826235
3.6772634357849787 2.3596801793489095
4.075608177478208 2.3314839572842345


==> simulations/driver_mean_follower.dat <==
m1x         m1y         m2x         m2y         m3x          m3y
0	0	0	0	0	0
-0.0602251	0.0082322	0.00408349	0.00968494	0.068392	0.0111377
-0.191381	0.0330745	0.011408	0.0389112	0.214197	0.0447479
-0.32285	0.0748453	0.0131383	0.0880533	0.349126	0.101261
-0.429007	0.133915	0.0034197	0.157547	0.435847	0.181179
-0.50771	0.210705	-0.0192138	0.247888	0.469282	0.285072
-0.56464	0.305619	-0.0515516	0.359552	0.461537	0.413484
-0.604857	0.418792	-0.0867767	0.492696	0.431304	0.5666
-0.63037	0.549697	-0.116762	0.646703	0.396845	0.743708
-0.640991	0.696656	-0.134477	0.819595	0.372036	0.942535
-0.635727	0.8563	-0.135195	1.00741	0.365338	1.15852
-0.61355	1.02321	-0.116391	1.20377	0.380769	1.38434
-0.573639	1.19014	-0.0770491	1.40017	0.419541	1.61019
-0.515414	1.34986	-0.0169757	1.58807	0.481463	1.82628
-0.438476	1.49695	0.0637043	1.76112	0.565884	2.02529
-0.342546	1.62811	0.164828	1.91543	0.672202	2.20274
-0.227445	1.74164	0.286281	2.04898	0.800006	2.35633
-0.0930996	1.8368	0.427976	2.16095	0.949052	2.48509
0.0604496	1.91345	0.589809	2.25112	1.11917	2.58878
0.233094	1.97174	0.771659	2.31969	1.31022	2.66765
0.424761	2.01217	0.973467	2.36725	1.52217	2.72234
0.635483	2.03573	1.19529	2.39497	1.7551	2.75422
0.8654	2.04432	1.4373	2.40508	2.00921	2.76584
1.11471	2.04116	1.69972	2.40136	2.28473	2.76157
1.38351	2.03093	1.98266	2.38933	2.58181	2.74773
1.67166	2.01918	2.28596	2.3755	2.90026	2.73183
1.97845	2.01009	2.6089	2.36481	3.23934	2.71953
2.30235	2.00454	2.94984	2.35829	3.59733	2.71203
2.64055	2.00043	3.30584	2.35345	3.97113	2.70646
2.98886	1.9952	3.67249	2.34729	4.35611	2.69938
3.34225	1.98819	4.04447	2.33905	4.7467	2.6899

==> simulations/driver_ref_traj.dat <==
  rl1x       rl1y        rl2x        rl2y        rl3x      rl3y
 -0.5        0.0         0.0         0.0         0.5       0.0
 -0.490257   0.0081984   0.0102556   0.00964518  0.510768  0.011092
 -0.470696   0.033536    0.0308466   0.0394541   0.532389  0.0453723
 -0.459814   0.0750516   0.0423009   0.088296    0.544416  0.10154
 -0.46723    0.133841    0.0344945   0.15746     0.536219  0.181079
 -0.494679   0.209159    0.00560057  0.24607     0.505881  0.28298
 -0.540974   0.30141    -0.0431301   0.354599    0.454713  0.407789
 -0.590997   0.411671   -0.0957868   0.484319    0.399424  0.556967
 -0.626714   0.538907   -0.133383    0.634008    0.359948  0.729109
 -0.64156    0.683931   -0.149011    0.804624    0.343538  0.925318
 -0.637133   0.845187   -0.14435     0.994338    0.348432  1.14349
 -0.615201   1.02296    -0.121265    1.20348     0.372672  1.38401
 -0.574862   1.2015     -0.0788019   1.41353     0.417258  1.62556
 -0.515909   1.36329    -0.0167464   1.60386     0.482416  1.84444
 -0.439232   1.50688     0.0639666   1.7728      0.567165  2.03872
 -0.343013   1.63412     0.16525     1.92249     0.673512  2.21087
 -0.228395   1.74523     0.2859      2.05322     0.800195  2.3612
 -0.0935617  1.83869     0.42783     2.16317     0.949221  2.48764
  0.0606365  1.91567     0.590144    2.25373     1.11965   2.59179
  0.234008   1.97484     0.77264     2.32334     1.31127   2.67184
  0.425357   2.01776     0.97406     2.37383     1.52276   2.72991
  0.636078   2.04409     1.19587     2.40481     1.75566   2.76553
  0.864854   2.05342     1.43669     2.41578     2.00852   2.77815
  1.11311    2.04637     1.69801     2.4075      2.28291   2.76862
  1.38035    2.02263     1.97932     2.37956     2.57828   2.7365
  1.66645    1.99854     2.28048     2.35122     2.8945    2.70391
  1.97027    1.9914      2.60029     2.34283     3.2303    2.69425
  2.29287    2.00174     2.93987     2.35499     3.58686   2.70824
  2.63313    2.01224     3.29803     2.36734     3.96294   2.72244
  2.9934     2.00573     3.67726     2.35968     4.36113   2.71363
  3.37183    1.98176     4.07561     2.33148     4.77939   2.68121

==> simulations/errplot/LF_opt.dat <==
t err errmax errmin
1	1.33333333333333	1.33333333333333	1.33333333333333
2	0.00613489738265042	1.55116538618028	2.34882303920375e-16
3	5.05538302684930e-10	4.12430125958464e-07	8.35738773391247e-43
4	6.39743685385757e-29	5.30707022319122e-26	3.07641181069621e-88
5	3.19982635904721e-64	3.19982335529283e-61	4.61715368604236e-154
6	5.78979098269755e-117	5.78979098269754e-114	2.93714946664831e-255
7	1.29352466134767e-206	1.29352466134767e-203	0
8	0	0	0
9	0	0	0
10	0	0	0
11	0	0	0
12	0	0	0
13	0	0	0
14	0	0	0
15	0	0	0
16	0	0	0

==> simulations/errplot/LF_rand.dat <==
t err errmax errmin
1	1.33333333333333	1.33333333333333	1.33333333333333
2	0.567719645881084	1.99381754823112	0.000328454232450195
3	0.201766515569232	1.99894377851836	4.48125829865000e-11
4	0.0805534504915561	1.99944026503328	1.76748167766208e-19
5	0.0272222342847114	1.99964786890705	8.45616684909696e-29
6	0.00360752399368103	1.83199792073207	6.98005444375965e-41
7	3.10424934361155e-07	0.000251886573033399	7.40164652746412e-61
8	4.96290336957704e-16	4.95032535654990e-13	1.10286328007642e-87
9	5.09392641651338e-34	5.07549399228937e-31	6.80684720736439e-128
10	7.41668810228347e-66	6.87738691252102e-63	4.07247042438939e-187
11	9.80187133754779e-111	9.78826051212645e-108	9.31711700107631e-273
12	1.47183448579274e-175	1.46920783192611e-172	0
13	2.57753182304600e-249	2.57746960381111e-246	0
14	0	4.90000000000000e-324	0
15	0	0	0
16	0	0	0

==> simulations/errplot/LRoad_opt.dat <==
t err errmax errmin
1	1.33333333333333	1.33333333333333	1.33333333333333
2	1.11627570149367	1.92469352508800	0.172212548591364
3	0.571447477752926	1.99727303085420	0.00361626414917235
4	0.210815601753354	1.99988620865984	1.22435846611263e-08
5	0.0486690428240707	1.99983669729240	6.76790940346014e-16
6	0.00432198407702687	1.49161963857638	7.33972738047214e-31
7	9.04999243962357e-10	6.29667368231755e-07	5.46693325930613e-52
8	5.86418053396909e-16	5.86392248436047e-13	6.77568560453721e-76
9	1.01207153175396e-26	1.00954290672191e-23	3.70694513375784e-99
10	4.98451056362889e-42	4.74359485435216e-39	4.95183479439475e-128
11	2.22935534105881e-58	2.22930056171303e-55	3.56991231468422e-159
12	7.54893206690764e-87	7.54892943389859e-84	8.44166579451628e-198
13	2.10284114862454e-127	2.04864205272151e-124	1.29661899154972e-249
14	1.22168161691822e-162	1.22168161691822e-159	2.14289400000000e-317
15	3.47091226868495e-222	3.47091226868495e-219	0
16	3.25686639934549e-275	3.25686639934549e-272	0

==> simulations/errplot/LRoad_rand.dat <==
t err errmax errmin
1	1.33333333333333	1.33333333333333	1.33333333333333
2	0.374882844751340	1.97247699522257	6.26331585691643e-05
3	0.120897594971852	1.99825655326726	7.73050079841337e-11
4	0.0397678262197287	1.99999293982484	7.45219772059252e-19
5	0.0185164131723588	1.99999996022807	4.89172018497952e-27
6	0.00932875445392550	1.99895240432795	4.12103937820607e-35
7	0.00197434457330006	1.97380504740966	1.44463947970098e-45
8	0.000380261242034604	0.380261239604506	3.00664777754129e-67
9	3.17510996970000e-13	3.17510996873108e-10	3.87849021963095e-91
10	2.51687508843106e-27	2.51624396394391e-24	8.13338687807597e-114
11	1.29233164336486e-36	1.29233164048523e-33	2.26257692688488e-134
12	1.13528811937361e-44	1.13528811937361e-41	7.00393522918272e-156
13	2.20341353077696e-64	2.20341353077696e-61	6.14299014750454e-184
14	1.26598247307256e-103	1.26598247307256e-100	3.13512438380236e-228
15	2.89547646040429e-168	2.89067438779662e-165	1.40380479090327e-295
16	1.44117242716108e-215	1.44116375708213e-212	0

==> simulations/pursuit_mean_follower.dat <==
m1x         m1y         m2x         m2y         m3x         m3y
0	-2	0	-2	0	-2
0.0534273	-1.91595	-0.0121859	-1.9146	0.0259249	-1.86635
0.16384	-1.7381	-0.0791329	-1.73339	0.0612526	-1.55174
0.313941	-1.52543	-0.184035	-1.51676	0.101158	-1.13679
0.490987	-1.31894	-0.314563	-1.30719	0.141067	-0.679529
0.686038	-1.14443	-0.46209	-1.13202	0.176914	-0.218989
0.893102	-1.01546	-0.620877	-1.00641	0.205389	0.220979
1.1083	-0.936277	-0.78732	-0.936259	0.224074	0.62797
1.32912	-0.904493	-0.959297	-0.92081	0.231435	0.997744
1.55393	-0.913571	-1.13557	-0.954851	0.2268	1.3315
1.7816	-0.954969	-1.31529	-1.03047	0.210358	1.63373
2.01137	-1.01984	-1.49777	-1.13847	0.183109	1.91072
2.24265	-1.10018	-1.68233	-1.26958	0.146778	2.16928
2.47497	-1.18952	-1.86832	-1.41539	0.103646	2.41587
2.70791	-1.28319	-2.05516	-1.56912	0.0562604	2.65592
2.94111	-1.37838	-2.24235	-1.72596	0.00696725	2.89336

==> simulations/pursuit_traj.dat <==
x1 y1 x2 y2 x3 y3
0.5 0.0 -0.5 0.0 0.0 0.5
0.5337051946297816 -0.010971766517788261 -0.4923623477952909 -0.010885253133110902 0.03105828052408622 0.5343854427864932
0.5985043471678133 -0.03683656258403302 -0.5045942838365723 -0.04164785547356557 0.08211913870972269 0.5815549105249942
0.6723399567443056 -0.09547628007695352 -0.5315166488562906 -0.08958630263077064 0.14871310218015665 0.6558145020653564
0.7658164116461839 -0.17533790626388082 -0.5832454967330295 -0.17119909846437867 0.21467711444765297 0.7365140481811521
0.8831862027556496 -0.2745893883442982 -0.6590768844760639 -0.26856501927142745 0.26695302810939525 0.843686551536295
1.015056511259305 -0.4019053312709231 -0.759723855331705 -0.3925417344879438 0.28537571806388173 0.9730595596876929
1.1854261865116245 -0.551085856969381 -0.8682243706384772 -0.5326841592998707 0.305549571210769 1.1231765350143121
1.3740525058592872 -0.7284954249343497 -0.9895118048540539 -0.6721541426938712 0.3123208073601102 1.2930704916729172
1.5853411199020346 -0.8998780796625646 -1.1437949966962433 -0.8417102295041199 0.30522693428008335 1.4881048334153513
1.800515518969216 -1.0444870769451349 -1.318811090572089 -1.0260145772554023 0.2783921373503293 1.6824454220539604
2.0182086096587795 -1.1713436365220842 -1.498566935688439 -1.2285366885031663 0.23906840926989542 1.8690620620161658
2.246329102468142 -1.2768953419740383 -1.6849879175031461 -1.425827291937721 0.17599229596853178 2.0673146570448107
2.4812372108717953 -1.3709411502134963 -1.8780032993137534 -1.608069442576043 0.08894824727671653 2.2713390609775197
2.7200752559285264 -1.4338852544236484 -2.0757213604986204 -1.7849272386455117 -0.018760129904761336 2.4841459739479426
2.963043759494831 -1.4836439262630814 -2.270210480607232 -1.9646048640291283 -0.15308748289983945 2.6906712307646474



==> simulations/traj_plot/LF_type1.dat <==
x y l1 l2
0	-2	0	0
0.0500000000000000	-1.92000000000000	0.0300000000000000	0.0300000000000000
0.160000000000000	-1.74000000000000	0.0800000000000000	0.0800000000000000
0.310000000000000	-1.53000000000000	0.120000000000000	0.120000000000000
0.490000000000000	-1.32000000000000	0.160000000000000	0.160000000000000
0.690000000000000	-1.14000000000000	0.190000000000000	0.190000000000000
0.890000000000000	-1.02000000000000	0.210000000000000	0.210000000000000
1.11000000000000	-0.940000000000000	0.220000000000000	0.220000000000000
1.33000000000000	-0.900000000000000	0.230000000000000	0.230000000000000
1.55000000000000	-0.910000000000000	0.240000000000000	0.240000000000000
1.78000000000000	-0.950000000000000	0.240000000000000	0.240000000000000
2.01000000000000	-1.02000000000000	0.240000000000000	0.240000000000000
2.24000000000000	-1.10000000000000	0.260000000000000	0.260000000000000
2.47000000000000	-1.19000000000000	0.290000000000000	0.290000000000000
2.71000000000000	-1.28000000000000	0.340000000000000	0.340000000000000
2.94000000000000	-1.38000000000000	0.420000000000000	0.420000000000000

==> simulations/traj_plot/LF_type2.dat <==
x y l1 l2
0	-2	0	0
-0.0100000000000000	-1.91000000000000	0.0300000000000000	0.0300000000000000
-0.0800000000000000	-1.73000000000000	0.0800000000000000	0.0800000000000000
-0.180000000000000	-1.52000000000000	0.120000000000000	0.120000000000000
-0.310000000000000	-1.31000000000000	0.160000000000000	0.160000000000000
-0.460000000000000	-1.13000000000000	0.190000000000000	0.190000000000000
-0.620000000000000	-1.01000000000000	0.210000000000000	0.210000000000000
-0.790000000000000	-0.940000000000000	0.220000000000000	0.220000000000000
-0.960000000000000	-0.920000000000000	0.230000000000000	0.230000000000000
-1.14000000000000	-0.950000000000000	0.240000000000000	0.240000000000000
-1.32000000000000	-1.03000000000000	0.240000000000000	0.240000000000000
-1.50000000000000	-1.14000000000000	0.240000000000000	0.240000000000000
-1.68000000000000	-1.27000000000000	0.260000000000000	0.260000000000000
-1.87000000000000	-1.42000000000000	0.290000000000000	0.290000000000000
-2.06000000000000	-1.57000000000000	0.340000000000000	0.340000000000000
-2.24000000000000	-1.73000000000000	0.420000000000000	0.420000000000000

==> simulations/traj_plot/LF_type3.dat <==
x y l1 l2
0	-2	0	0
0.0300000000000000	-1.87000000000000	0.0300000000000000	0.0300000000000000
0.0600000000000000	-1.55000000000000	0.0800000000000000	0.0800000000000000
0.100000000000000	-1.14000000000000	0.120000000000000	0.120000000000000
0.140000000000000	-0.680000000000000	0.160000000000000	0.160000000000000
0.180000000000000	-0.220000000000000	0.190000000000000	0.190000000000000
0.210000000000000	0.220000000000000	0.210000000000000	0.210000000000000
0.220000000000000	0.630000000000000	0.220000000000000	0.220000000000000
0.230000000000000	1	0.230000000000000	0.230000000000000
0.230000000000000	1.33000000000000	0.240000000000000	0.240000000000000
0.210000000000000	1.63000000000000	0.240000000000000	0.240000000000000
0.180000000000000	1.91000000000000	0.240000000000000	0.240000000000000
0.150000000000000	2.17000000000000	0.260000000000000	0.260000000000000
0.100000000000000	2.42000000000000	0.290000000000000	0.290000000000000
0.0600000000000000	2.66000000000000	0.340000000000000	0.340000000000000
0.0100000000000000	2.89000000000000	0.420000000000000	0.420000000000000

==> simulations/traj_plot/LRoad_leader.dat <==
x y
0.0         0.0
 -0.0346553   0.0996458
 -0.205072    0.399458
 -0.480807    0.898306
 -0.660799    1.59748
 -0.641878    2.36646
 -0.422789    3.00574
 -0.00425824  3.44621
  0.612702    3.68664
  1.43164     3.72802
  2.45086     3.68447
  3.66852     3.72886
  5.08555     3.74693
  6.70219     3.70617
  8.51748     3.73901
 10.5328      3.73568


==> simulations/traj_plot/LRoad_type1.dat <==
x y l1 l2
0 0 0 0 
-0.0600000000000000	0.0900000000000000	0.0400000000000000	0.0900000000000000
-0.230000000000000	0.360000000000000	0.0700000000000000	0.170000000000000
-0.440000000000000	0.800000000000000	0.0800000000000000	0.180000000000000
-0.590000000000000	1.37000000000000	0.0800000000000000	0.180000000000000
-0.590000000000000	1.98000000000000	0.0800000000000000	0.180000000000000
-0.400000000000000	2.52000000000000	0.0800000000000000	0.180000000000000
-0.0100000000000000	2.90000000000000	0.0800000000000000	0.180000000000000
0.580000000000000	3.11000000000000	0.0800000000000000	0.180000000000000
1.36000000000000	3.17000000000000	0.0800000000000000	0.180000000000000
2.33000000000000	3.17000000000000	0.0800000000000000	0.180000000000000
3.49000000000000	3.17000000000000	0.0800000000000000	0.180000000000000
4.84000000000000	3.17000000000000	0.0800000000000000	0.180000000000000
6.40000000000000	3.17000000000000	0.0800000000000000	0.180000000000000
8.12000000000000	3.17000000000000	0.0800000000000000	0.190000000000000
9.94000000000000	3.17000000000000	0.100000000000000	0.260000000000000

==> simulations/traj_plot/LRoad_type2.dat <==
x y l1 l2
0 0 0 0 
-0.0700000000000000	0.110000000000000	0.0400000000000000	0.0900000000000000
-0.240000000000000	0.420000000000000	0.0700000000000000	0.170000000000000
-0.460000000000000	0.940000000000000	0.0800000000000000	0.180000000000000
-0.620000000000000	1.61000000000000	0.0800000000000000	0.180000000000000
-0.620000000000000	2.34000000000000	0.0800000000000000	0.180000000000000
-0.420000000000000	2.96000000000000	0.0800000000000000	0.180000000000000
-0.0100000000000000	3.41000000000000	0.0800000000000000	0.180000000000000
0.610000000000000	3.65000000000000	0.0800000000000000	0.180000000000000
1.43000000000000	3.73000000000000	0.0800000000000000	0.180000000000000
2.45000000000000	3.73000000000000	0.0800000000000000	0.180000000000000
3.67000000000000	3.73000000000000	0.0800000000000000	0.180000000000000
5.10000000000000	3.73000000000000	0.0800000000000000	0.180000000000000
6.73000000000000	3.73000000000000	0.0800000000000000	0.180000000000000
8.54000000000000	3.73000000000000	0.0800000000000000	0.190000000000000
10.4600000000000	3.73000000000000	0.100000000000000	0.260000000000000

==> simulations/traj_plot/LRoad_type3.dat <==
x y l1 l2
0 0 0 0 
-0.0700000000000000	0.120000000000000	0.0400000000000000	0.0900000000000000
-0.260000000000000	0.480000000000000	0.0700000000000000	0.170000000000000
-0.490000000000000	1.08000000000000	0.0800000000000000	0.180000000000000
-0.650000000000000	1.86000000000000	0.0800000000000000	0.180000000000000
-0.650000000000000	2.69000000000000	0.0800000000000000	0.180000000000000
-0.440000000000000	3.41000000000000	0.0800000000000000	0.180000000000000
-0.0100000000000000	3.92000000000000	0.0800000000000000	0.180000000000000
0.640000000000000	4.20000000000000	0.0800000000000000	0.180000000000000
1.50000000000000	4.29000000000000	0.0800000000000000	0.180000000000000
2.57000000000000	4.29000000000000	0.0800000000000000	0.180000000000000
3.85000000000000	4.29000000000000	0.0800000000000000	0.180000000000000
5.35000000000000	4.29000000000000	0.0800000000000000	0.180000000000000
7.07000000000000	4.29000000000000	0.0800000000000000	0.180000000000000
8.97000000000000	4.29000000000000	0.0800000000000000	0.190000000000000
10.9900000000000	4.29000000000000	0.100000000000000	0.260000000000000
